Periodic fixed-points and their algebraic characteristics in discrete-time Lur'e feedback systems

We study the problem of identifying nontrivial, i.e., nonzero, periodic fixed-points in discrete-time Lur'e feedback systems. Using the circulant matrix constructed from the transfer function of the linear subsystem, whether stable or unstable, we introduce an algebraic framework that allows us to determine when such fixed-points exist. This framework yields a sector bound defined by two vectors, whose slopes correspond to the maximum and minimum positive singular values of the circulant matrix. Assuming that the nonlinear feedback function is memoryless, we show that a necessary condition for the existence of nontrivial $P$-periodic fixed-points is that the intersection of the continuous completion of the nonlinear feedback function with that sector bound contains at least one point other than the origin. Our characterization provides a unified condition valid for all periods $P$, and further enables us to derive upper bounds on the amplitudes of admissible periodic fixed-points with bounded feedback functions. In particular, for relay feedback systems with passive feedback functions, we derive both upper and lower bounds for the amplitudes of such periodic fixed-points.

==> Nyquist_stable_G_0.txt <==
0	0.666666666666667
0.041887902047864	0.666796655771877
0.083775804095728	0.667186851273411
0.125663706143592	0.667837938574815
0.167551608191456	0.668751062839330
0.209439510239320	0.669927833241717
0.251327412287183	0.671370328952550
0.293215314335047	0.673081106886815
0.335103216382911	0.675063211257953
0.376991118430775	0.677320184987820
0.418879020478639	0.679856083032599
0.460766922526503	0.682675487694269
0.502654824574367	0.685783525997000
0.544542726622231	0.689185889217639
0.586430628670095	0.692888854669260
0.628318530717959	0.696899309846511
0.670206432765822	0.701224779051042
0.712094334813686	0.705873452624449
0.753982236861550	0.710854218924751
0.795870138909414	0.716176699190035
0.837758040957278	0.721851285439166
0.879645943005142	0.727889181563829
0.921533845053006	0.734302447767916
0.963421747100870	0.741104048508473
1.005309649148734	0.748307904085914
1.047197551196598	0.755928946018455
1.089085453244462	0.763983176314863
1.130973355292326	0.772487730728098
1.172861257340190	0.781460946027275
1.214749159388053	0.790922431262547
1.256637061435917	0.800893142912157
1.298524963483781	0.811395463686583
1.340412865531645	0.822453284613729
1.382300767579509	0.834092089831308
1.424188669627373	0.846339043255535
1.466076571675237	0.859223075963305
1.507964473723101	0.872774972698386
1.549852375770965	0.887027455366415
1.591740277818828	0.902015260687915
1.633628179866692	0.917775208295405
1.675516081914556	0.934346254442913
1.717403983962420	0.951769525086709
1.759291886010284	0.970088320324582
1.801179788058148	0.989348079963589
1.843067690106012	1.009596297222388
1.884955592153876	1.030882364147166
1.926843494201740	1.053257328096279
1.968731396249604	1.076773533481507
2.010619298297468	1.101484116691145
2.052507200345331	1.127442314619270
2.094395102393196	1.154700538379252
2.136283004441059	1.183309153559954
2.178170906488923	1.213314896910320
2.220058808536787	1.244758846985654
2.261946710584651	1.277673853838316
2.303834612632515	1.312081321693971
2.345722514680379	1.347987231049367
2.387610416728243	1.385377286378087
2.429498318776107	1.424211087977100
2.471386220823971	1.464415258906345
2.513274122871834	1.505875520329351
2.555162024919698	1.548427812901488
2.597049926967562	1.591848721279166
2.638937829015426	1.635845684795286
2.680825731063290	1.680047774601555
2.722713633111154	1.723998176109468
2.764601535159018	1.767149899853570
2.806489437206882	1.808866581520434
2.848377339254746	1.848430406575405
2.890265241302610	1.885059052945841
2.932153143350473	1.917932925651679
2.974041045398338	1.946232752914723
3.015928947446201	1.969185855138937
3.057816849494065	1.986117332831307
3.099704751541929	1.996500526605751
3.141592653589793	2.000000000000000
3.183480555637657	1.996500526605751
3.225368457685521	1.986117332831307
3.267256359733385	1.969185855138937
3.309144261781249	1.946232752914723
3.351032163829113	1.917932925651680
3.392920065876976	1.885059052945841
3.434807967924840	1.848430406575406
3.476695869972705	1.808866581520434
3.518583772020568	1.767149899853571
3.560471674068432	1.723998176109468
3.602359576116296	1.680047774601555
3.644247478164160	1.635845684795286
3.686135380212023	1.591848721279167
3.728023282259888	1.548427812901488
3.769911184307752	1.505875520329352
3.811799086355616	1.464415258906345
3.853686988403479	1.424211087977101
3.895574890451343	1.385377286378088
3.937462792499208	1.347987231049367
3.979350694547072	1.312081321693970
4.021238596594936	1.277673853838316
4.063126498642799	1.244758846985655
4.105014400690663	1.213314896910321
4.146902302738527	1.183309153559954
4.188790204786391	1.154700538379251
4.230678106834254	1.127442314619270
4.272566008882118	1.101484116691145
4.314453910929982	1.076773533481507
4.356341812977846	1.053257328096279
4.398229715025710	1.030882364147166
4.440117617073574	1.009596297222388
4.482005519121438	0.989348079963589
4.523893421169302	0.970088320324582
4.565781323217165	0.951769525086709
4.607669225265030	0.934346254442914
4.649557127312894	0.917775208295405
4.691445029360758	0.902015260687915
4.733332931408621	0.887027455366415
4.775220833456485	0.872774972698387
4.817108735504350	0.859223075963305
4.858996637552213	0.846339043255535
4.900884539600077	0.834092089831308
4.942772441647941	0.822453284613730
4.984660343695805	0.811395463686583
5.026548245743669	0.800893142912157
5.068436147791533	0.790922431262547
5.110324049839397	0.781460946027275
5.152211951887261	0.772487730728098
5.194099853935125	0.763983176314863
5.235987755982988	0.755928946018455
5.277875658030853	0.748307904085914
5.319763560078717	0.741104048508473
5.361651462126580	0.734302447767916
5.403539364174444	0.727889181563829
5.445427266222308	0.721851285439167
5.487315168270173	0.716176699190035
5.529203070318036	0.710854218924751
5.571090972365900	0.705873452624449
5.612978874413764	0.701224779051042
5.654866776461628	0.696899309846511
5.696754678509492	0.692888854669260
5.738642580557356	0.689185889217639
5.780530482605220	0.685783525997000
5.822418384653083	0.682675487694269
5.864306286700947	0.679856083032599
5.906194188748811	0.677320184987820
5.948082090796675	0.675063211257953
5.989969992844539	0.673081106886815
6.031857894892402	0.671370328952549
6.073745796940266	0.669927833241717
6.115633698988130	0.668751062839330
6.157521601035995	0.667837938574815
6.199409503083858	0.667186851273411
6.241297405131722	0.666796655771877

==> Nyquist_stable_G_1.txt <==
0	3.666666666666667
0.041887902047864	3.667115039261238
0.083775804095728	3.668452770003567
0.125663706143592	3.670657647335096
0.167551608191456	3.673692487180504
0.209439510239320	3.677504897391235
0.251327412287183	3.682026971626008
0.293215314335047	3.687174937077671
0.335103216382911	3.692848788389179
0.376991118430775	3.698931948551283
0.418879020478639	3.705291006415208
0.460766922526503	3.711775589400511
0.502654824574367	3.718218438550687
0.544542726622231	3.724435760580146
0.586430628670095	3.730227937015990
0.628318530717959	3.735380672780835
0.670206432765822	3.739666664214600
0.712094334813686	3.742847858127373
0.753982236861550	3.744678357616494
0.795870138909414	3.744908005970603
0.837758040957278	3.743286646506904
0.879645943005142	3.739569014028874
0.921533845053006	3.733520164325143
0.963421747100870	3.724921294724629
1.005309649148734	3.713575755563801
1.047197551196598	3.699315005085308
1.089085453244462	3.682004225011434
1.130973355292326	3.661547296909591
1.172861257340190	3.637890845421051
1.214749159388053	3.611027086200071
1.256637061435917	3.580995273731979
1.298524963483781	3.547881623369832
1.340412865531645	3.511817676027314
1.382300767579509	3.472977173662035
1.424188669627373	3.431571608578786
1.466076571675237	3.387844689794629
1.507964473723101	3.342066027386261
1.549852375770965	3.294524366181853
1.591740277818828	3.245520702316563
1.633628179866692	3.195361592485244
1.675516081914556	3.144352921394441
1.717403983962420	3.092794334797319
1.759291886010284	3.040974480924063
1.801179788058148	2.989167138857850
1.843067690106012	2.937628253891200
1.884955592153876	2.886593850855895
1.926843494201740	2.836278758813480
1.968731396249604	2.786876054726004
2.010619298297468	2.738557119000603
2.052507200345331	2.691472190531564
2.094395102393196	2.645751311064590
2.136283004441059	2.601505556314117
2.178170906488923	2.558828462354544
2.220058808536787	2.517797568741801
2.261946710584651	2.478476013307052
2.303834612632515	2.440914126651505
2.345722514680379	2.405150986427278
2.387610416728243	2.371215902144415
2.429498318776107	2.339129810334397
2.471386220823971	2.308906567410371
2.513274122871834	2.280554133579019
2.555162024919698	2.254075645823371
2.597049926967562	2.229470381464861
2.638937829015426	2.206734616309773
2.680825731063290	2.185862383066158
2.722713633111154	2.166846136744332
2.764601535159018	2.149677334268469
2.806489437206882	2.134346935649488
2.848377339254746	2.120845833899780
2.890265241302610	2.109165220488635
2.932153143350473	2.099296892606590
2.974041045398338	2.091233507875745
3.015928947446201	2.084968791447121
3.057816849494065	2.080497699691549
3.099704751541929	2.077816543934874
3.141592653589793	2.076923076923077
3.183480555637657	2.077816543934874
3.225368457685521	2.080497699691549
3.267256359733385	2.084968791447121
3.309144261781249	2.091233507875745
3.351032163829113	2.099296892606590
3.392920065876976	2.109165220488634
3.434807967924840	2.120845833899780
3.476695869972705	2.134346935649487
3.518583772020568	2.149677334268469
3.560471674068432	2.166846136744333
3.602359576116296	2.185862383066158
3.644247478164160	2.206734616309773
3.686135380212023	2.229470381464861
3.728023282259888	2.254075645823371
3.769911184307752	2.280554133579020
3.811799086355616	2.308906567410371
3.853686988403479	2.339129810334398
3.895574890451343	2.371215902144415
3.937462792499208	2.405150986427277
3.979350694547072	2.440914126651504
4.021238596594936	2.478476013307052
4.063126498642799	2.517797568741800
4.105014400690663	2.558828462354543
4.146902302738527	2.601505556314118
4.188790204786391	2.645751311064591
4.230678106834254	2.691472190531563
4.272566008882118	2.738557119000603
4.314453910929982	2.786876054726003
4.356341812977846	2.836278758813480
4.398229715025710	2.886593850855894
4.440117617073574	2.937628253891200
4.482005519121438	2.989167138857849
4.523893421169302	3.040974480924064
4.565781323217165	3.092794334797318
4.607669225265030	3.144352921394441
4.649557127312894	3.195361592485243
4.691445029360758	3.245520702316563
4.733332931408621	3.294524366181853
4.775220833456485	3.342066027386260
4.817108735504350	3.387844689794630
4.858996637552213	3.431571608578786
4.900884539600077	3.472977173662034
4.942772441647941	3.511817676027314
4.984660343695805	3.547881623369832
5.026548245743669	3.580995273731978
5.068436147791533	3.611027086200071
5.110324049839397	3.637890845421052
5.152211951887261	3.661547296909592
5.194099853935125	3.682004225011434
5.235987755982988	3.699315005085309
5.277875658030853	3.713575755563800
5.319763560078717	3.724921294724629
5.361651462126580	3.733520164325143
5.403539364174444	3.739569014028872
5.445427266222308	3.743286646506904
5.487315168270173	3.744908005970602
5.529203070318036	3.744678357616495
5.571090972365900	3.742847858127373
5.612978874413764	3.739666664214600
5.654866776461628	3.735380672780836
5.696754678509492	3.730227937015990
5.738642580557356	3.724435760580147
5.780530482605220	3.718218438550687
5.822418384653083	3.711775589400511
5.864306286700947	3.705291006415207
5.906194188748811	3.698931948551282
5.948082090796675	3.692848788389179
5.989969992844539	3.687174937077670
6.031857894892402	3.682026971626008
6.073745796940266	3.677504897391235
6.115633698988130	3.673692487180504
6.157521601035995	3.670657647335096
6.199409503083858	3.668452770003568
6.241297405131722	3.667115039261238

==> Nyquist_stable_G_2.txt <==
0	0
0.041887902047864	0.018622744478954
0.083775804095728	0.037280914165193
0.125663706143592	0.056010086810011
0.167551608191456	0.074846146366114
0.209439510239320	0.093825438883159
0.251327412287183	0.112984931789120
0.293215314335047	0.132362377739826
0.335103216382911	0.151996484265873
0.376991118430775	0.171927090505674
0.418879020478639	0.192195352386356
0.460766922526503	0.212843937701285
0.502654824574367	0.233917232635251
0.544542726622231	0.255461561406732
0.586430628670095	0.277525420832462
0.628318530717959	0.300159731774099
0.670206432765822	0.323418109601453
0.712094334813686	0.347357156003176
0.753982236861550	0.372036774695456
0.795870138909414	0.397520513823752
0.837758040957278	0.423875938123353
0.879645943005142	0.451175034202850
0.921533845053006	0.479494652641331
0.963421747100870	0.508916990945564
1.005309649148734	0.539530121797037
1.047197551196598	0.571428571428572
1.089085453244462	0.604713953402559
1.130973355292326	0.639495663511354
1.172861257340190	0.675891641974952
1.214749159388053	0.714029209556845
1.256637061435917	0.754045984634224
1.298524963483781	0.796090888612502
1.340412865531645	0.840325247323481
1.382300767579509	0.886923996131681
1.424188669627373	0.936076996312966
1.466076571675237	0.987990469753072
1.507964473723101	1.042888557991911
1.549852375770965	1.101015009913003
1.591740277818828	1.162634999679993
1.633628179866692	1.228037072501141
1.675516081914556	1.297535209992807
1.717403983962420	1.371470998703735
1.759291886010284	1.450215873957448
1.801179788058148	1.534173395538882
1.843067690106012	1.623781490568334
1.884955592153876	1.719514570483776
1.926843494201740	1.821885391270664
1.968731396249604	1.931446476310947
2.010619298297468	2.048790856287192
2.052507200345331	2.174551796725288
2.094395102393196	2.309401076758503
2.136283004441059	2.454045248079817
2.178170906488923	2.609219136646972
2.220058808536787	2.775675648627012
2.261946710584651	2.954170706406909
2.303834612632515	3.145441876068219
2.345722514680379	3.350178970263160
2.387610416728243	3.568984651679532
2.429498318776107	3.802322878246122
2.471386220823971	4.050453012396955
2.513274122871834	4.313347698953246
2.555162024919698	4.590593388941486
2.597049926967562	4.881273891662204
2.638937829015426	5.183839846226431
2.680825731063290	5.495970758335432
2.722713633111154	5.814441344024224
2.764601535159018	6.135010125370738
2.806489437206882	6.452354733412863
2.848377339254746	6.760083603938578
2.890265241302610	7.050855274285541
2.932153143350473	7.316631363583809
2.974041045398338	7.549075007753787
3.015928947446201	7.740082381705005
3.057816849494065	7.882403841887871
3.099704751541929	7.970280307839965
3.141592653589793	8.000000000000000
3.183480555637657	7.970280307839968
3.225368457685521	7.882403841887872
3.267256359733385	7.740082381705007
3.309144261781249	7.549075007753788
3.351032163829113	7.316631363583816
3.392920065876976	7.050855274285542
3.434807967924840	6.760083603938581
3.476695869972705	6.452354733412863
3.518583772020568	6.135010125370739
3.560471674068432	5.814441344024225
3.602359576116296	5.495970758335438
3.644247478164160	5.183839846226434
3.686135380212023	4.881273891662206
3.728023282259888	4.590593388941483
3.769911184307752	4.313347698953248
3.811799086355616	4.050453012396957
3.853686988403479	3.802322878246125
3.895574890451343	3.568984651679536
3.937462792499208	3.350178970263160
3.979350694547072	3.145441876068218
4.021238596594936	2.954170706406908
4.063126498642799	2.775675648627015
4.105014400690663	2.609219136646975
4.146902302738527	2.454045248079817
4.188790204786391	2.309401076758501
4.230678106834254	2.174551796725290
4.272566008882118	2.048790856287192
4.314453910929982	1.931446476310948
4.356341812977846	1.821885391270664
4.398229715025710	1.719514570483776
4.440117617073574	1.623781490568335
4.482005519121438	1.534173395538882
4.523893421169302	1.450215873957448
4.565781323217165	1.371470998703737
4.607669225265030	1.297535209992807
4.649557127312894	1.228037072501141
4.691445029360758	1.162634999679993
4.733332931408621	1.101015009913004
4.775220833456485	1.042888557991912
4.817108735504350	0.987990469753072
4.858996637552213	0.936076996312966
4.900884539600077	0.886923996131681
4.942772441647941	0.840325247323482
4.984660343695805	0.796090888612503
5.026548245743669	0.754045984634224
5.068436147791533	0.714029209556845
5.110324049839397	0.675891641974952
5.152211951887261	0.639495663511354
5.194099853935125	0.604713953402559
5.235987755982988	0.571428571428572
5.277875658030853	0.539530121797037
5.319763560078717	0.508916990945564
5.361651462126580	0.479494652641332
5.403539364174444	0.451175034202851
5.445427266222308	0.423875938123353
5.487315168270173	0.397520513823752
5.529203070318036	0.372036774695456
5.571090972365900	0.347357156003176
5.612978874413764	0.323418109601453
5.654866776461628	0.300159731774099
5.696754678509492	0.277525420832462
5.738642580557356	0.255461561406732
5.780530482605220	0.233917232635251
5.822418384653083	0.212843937701285
5.864306286700947	0.192195352386356
5.906194188748811	0.171927090505674
5.948082090796675	0.151996484265873
5.989969992844539	0.132362377739826
6.031857894892402	0.112984931789120
6.073745796940266	0.093825438883159
6.115633698988130	0.074846146366115
6.157521601035995	0.056010086810011
6.199409503083858	0.037280914165193
6.241297405131722	0.018622744478955

==> Nyquist_unstable_G_2.txt <==
0	0.343750000000000
0.041887902047864	0.344097598656334
0.083775804095728	0.345143642791350
0.125663706143592	0.346897948191904
0.167551608191456	0.349377115018077
0.209439510239320	0.352604898865071
0.251327412287183	0.356612751523492
0.293215314335047	0.361440554404040
0.335103216382911	0.367137576758787
0.376991118430775	0.373763702305245
0.418879020478639	0.381390982609013
0.460766922526503	0.390105594945228
0.502654824574367	0.400010308231368
0.544542726622231	0.411227595728637
0.586430628670095	0.423903581530440
0.628318530717959	0.438213075314788
0.670206432765822	0.454366045372130
0.712094334813686	0.472616017259376
0.753982236861550	0.493271086040352
0.795870138909414	0.516708528176296
0.837758040957278	0.543394450458395
0.879645943005142	0.573910610809073
0.921533845053006	0.608991648113988
0.963421747100870	0.649577744738246
1.005309649148734	0.696890722823650
1.047197551196598	0.752546696632339
1.089085453244462	0.818727532216360
1.130973355292326	0.898450319559472
1.172861257340190	0.996007077754868
1.214749159388053	1.117714886703817
1.256637061435917	1.273266179262072
1.298524963483781	1.478325524229050
1.340412865531645	1.759959348584067
1.382300767579509	2.169305401473672
1.424188669627373	2.815961455772353
1.466076571675237	3.984907132458516
1.507964473723101	6.721113459236059
1.549852375770965	20.429468573046293
1.591740277818828	20.724406593899307
1.633628179866692	7.016605954825988
1.675516081914556	4.281511956210825
1.717403983962420	3.114243245454704
1.759291886010284	2.469839038341745
1.801179788058148	2.063333495574303
1.843067690106012	1.785146267087569
1.884955592153876	1.584160791849430
1.926843494201740	1.433335737662560
1.968731396249604	1.317035689670464
2.010619298297468	1.225601582845439
2.052507200345331	1.152754063053270
2.094395102393196	1.094243309804831
2.136283004441059	1.047098964083961
2.178170906488923	1.009190390496709
2.220058808536787	0.978957028988198
2.261946710584651	0.955236544842640
2.303834612632515	0.937151475221009
2.345722514680379	0.924031990476714
2.387610416728243	0.915361474097255
2.429498318776107	0.910736692361782
2.471386220823971	0.909837238275026
2.513274122871834	0.912400650460718
2.555162024919698	0.918200642983290
2.597049926967562	0.927026536082372
2.638937829015426	0.938662446665958
2.680825731063290	0.952865236007990
2.722713633111154	0.969340768970180
2.764601535159018	0.987718869256318
2.806489437206882	1.007528602954209
2.848377339254746	1.028177255395342
2.890265241302610	1.048938442065598
2.932153143350473	1.068956674145878
2.974041045398338	1.087276303864583
3.015928947446201	1.102900611255140
3.057816849494065	1.114880640976269
3.099704751541929	1.122423578797393
3.141592653589793	1.125000000000000
3.183480555637657	1.122423578797393
3.225368457685521	1.114880640976268
3.267256359733385	1.102900611255140
3.309144261781249	1.087276303864583
3.351032163829113	1.068956674145878
3.392920065876976	1.048938442065598
3.434807967924840	1.028177255395342
3.476695869972705	1.007528602954209
3.518583772020568	0.987718869256318
3.560471674068432	0.969340768970180
3.602359576116296	0.952865236007990
3.644247478164160	0.938662446665958
3.686135380212023	0.927026536082372
3.728023282259888	0.918200642983290
3.769911184307752	0.912400650460718
3.811799086355616	0.909837238275026
3.853686988403479	0.910736692361782
3.895574890451343	0.915361474097255
3.937462792499208	0.924031990476714
3.979350694547072	0.937151475221009
4.021238596594936	0.955236544842640
4.063126498642799	0.978957028988197
4.105014400690663	1.009190390496709
4.146902302738527	1.047098964083961
4.188790204786391	1.094243309804832
4.230678106834254	1.152754063053269
4.272566008882118	1.225601582845439
4.314453910929982	1.317035689670463
4.356341812977846	1.433335737662559
4.398229715025710	1.584160791849428
4.440117617073574	1.785146267087567
4.482005519121438	2.063333495574301
4.523893421169302	2.469839038341745
4.565781323217165	3.114243245454683
4.607669225265030	4.281511956210824
4.649557127312894	7.016605954825980
4.691445029360758	20.724406593899268
4.733332931408621	20.429468573047000
4.775220833456485	6.721113459236138
4.817108735504350	3.984907132458508
4.858996637552213	2.815961455772361
4.900884539600077	2.169305401473677
4.942772441647941	1.759959348584072
4.984660343695805	1.478325524229051
5.026548245743669	1.273266179262073
5.068436147791533	1.117714886703818
5.110324049839397	0.996007077754868
5.152211951887261	0.898450319559472
5.194099853935125	0.818727532216360
5.235987755982988	0.752546696632340
5.277875658030853	0.696890722823650
5.319763560078717	0.649577744738246
5.361651462126580	0.608991648113988
5.403539364174444	0.573910610809074
5.445427266222308	0.543394450458396
5.487315168270173	0.516708528176296
5.529203070318036	0.493271086040352
5.571090972365900	0.472616017259377
5.612978874413764	0.454366045372130
5.654866776461628	0.438213075314788
5.696754678509492	0.423903581530440
5.738642580557356	0.411227595728637
5.780530482605220	0.400010308231368
5.822418384653083	0.390105594945228
5.864306286700947	0.381390982609013
5.906194188748811	0.373763702305245
5.948082090796675	0.367137576758787
5.989969992844539	0.361440554404040
6.031857894892402	0.356612751523492
6.073745796940266	0.352604898865071
6.115633698988130	0.349377115018077
6.157521601035995	0.346897948191904
6.199409503083858	0.345143642791350
6.241297405131722	0.344097598656334

==> Nyquist_very_unstable_G_3.txt <==
0	0.400000000000000
0.041887902047864	0.400084234911241
0.083775804095728	0.400337111198519
0.125663706143592	0.400759144343571
0.167551608191456	0.401351196226558
0.209439510239320	0.402114479266569
0.251327412287183	0.403050562267862
0.293215314335047	0.404161378022165
0.335103216382911	0.405449232732833
0.376991118430775	0.406916817343051
0.418879020478639	0.408567220867682
0.460766922526503	0.410403945847202
0.502654824574367	0.412430926062505
0.544542726622231	0.414652546671682
0.586430628670095	0.417073666954377
0.628318530717959	0.419699645876461
0.670206432765822	0.422536370717892
0.712094334813686	0.425590289040283
0.753982236861550	0.428868444308402
0.795870138909414	0.432378515522162
0.837758040957278	0.436128861263423
0.879645943005142	0.440128568615819
0.921533845053006	0.444387507476904
0.963421747100870	0.448916390851111
1.005309649148734	0.453726841790676
1.047197551196598	0.458831467741124
1.089085453244462	0.464243943149770
1.130973355292326	0.469979101311741
1.172861257340190	0.476053036560387
1.214749159388053	0.482483218059885
1.256637061435917	0.489288616629983
1.298524963483781	0.496489846229022
1.340412865531645	0.504109321944771
1.382300767579509	0.512171436596551
1.424188669627373	0.520702758340019
1.466076571675237	0.529732251991289
1.507964473723101	0.539291527152749
1.549852375770965	0.549415116631262
1.591740277818828	0.560140789091047
1.633628179866692	0.571509900376450
1.675516081914556	0.583567788467672
1.717403983962420	0.596364217582039
1.759291886010284	0.609953877480534
1.801179788058148	0.624396944543542
1.843067690106012	0.639759711575500
1.884955592153876	0.656115293482190
1.926843494201740	0.673544415776959
1.968731396249604	0.692136292069152
2.010619298297468	0.711989594899713
2.052507200345331	0.733213520959072
2.094395102393196	0.755928946018455
2.136283004441059	0.780269655586756
2.178170906488923	0.806383622529683
2.220058808536787	0.834434279935045
2.261946710584651	0.864601702380786
2.303834612632515	0.897083555632062
2.345722514680379	0.932095595252932
2.387610416728243	0.969871376729818
2.429498318776107	1.010660666923467
2.471386220823971	1.054725796926665
2.513274122871834	1.102334842133629
2.555162024919698	1.153750026167360
2.597049926967562	1.209209097264544
2.638937829015426	1.268896623869874
2.680825731063290	1.332901283535012
2.722713633111154	1.401154530238312
2.764601535159018	1.473346103756958
2.806489437206882	1.548813821599328
2.848377339254746	1.626410827615499
2.890265241302610	1.704365363017600
2.932153143350473	1.780167855040780
2.974041045398338	1.850545353373546
3.015928947446201	1.911602523508394
3.057816849494065	1.959197778981342
3.099704751541929	1.989556337044927
3.141592653589793	2.000000000000000
3.183480555637657	1.989556337044927
3.225368457685521	1.959197778981342
3.267256359733385	1.911602523508395
3.309144261781249	1.850545353373546
3.351032163829113	1.780167855040781
3.392920065876976	1.704365363017601
3.434807967924840	1.626410827615501
3.476695869972705	1.548813821599327
3.518583772020568	1.473346103756958
3.560471674068432	1.401154530238313
3.602359576116296	1.332901283535013
3.644247478164160	1.268896623869874
3.686135380212023	1.209209097264545
3.728023282259888	1.153750026167360
3.769911184307752	1.102334842133629
3.811799086355616	1.054725796926666
3.853686988403479	1.010660666923468
3.895574890451343	0.969871376729818
3.937462792499208	0.932095595252932
3.979350694547072	0.897083555632062
4.021238596594936	0.864601702380785
4.063126498642799	0.834434279935046
4.105014400690663	0.806383622529684
4.146902302738527	0.780269655586756
4.188790204786391	0.755928946018454
4.230678106834254	0.733213520959072
4.272566008882118	0.711989594899713
4.314453910929982	0.692136292069152
4.356341812977846	0.673544415776959
4.398229715025710	0.656115293482190
4.440117617073574	0.639759711575500
4.482005519121438	0.624396944543542
4.523893421169302	0.609953877480534
4.565781323217165	0.596364217582039
4.607669225265030	0.583567788467672
4.649557127312894	0.571509900376450
4.691445029360758	0.560140789091047
4.733332931408621	0.549415116631263
4.775220833456485	0.539291527152749
4.817108735504350	0.529732251991289
4.858996637552213	0.520702758340019
4.900884539600077	0.512171436596551
4.942772441647941	0.504109321944771
4.984660343695805	0.496489846229022
5.026548245743669	0.489288616629983
5.068436147791533	0.482483218059885
5.110324049839397	0.476053036560387
5.152211951887261	0.469979101311741
5.194099853935125	0.464243943149770
5.235987755982988	0.458831467741124
5.277875658030853	0.453726841790676
5.319763560078717	0.448916390851111
5.361651462126580	0.444387507476904
5.403539364174444	0.440128568615819
5.445427266222308	0.436128861263423
5.487315168270173	0.432378515522162
5.529203070318036	0.428868444308402
5.571090972365900	0.425590289040283
5.612978874413764	0.422536370717892
5.654866776461628	0.419699645876461
5.696754678509492	0.417073666954377
5.738642580557356	0.414652546671682
5.780530482605220	0.412430926062505
5.822418384653083	0.410403945847202
5.864306286700947	0.408567220867682
5.906194188748811	0.406916817343051
5.948082090796675	0.405449232732833
5.989969992844539	0.404161378022165
6.031857894892402	0.403050562267862
6.073745796940266	0.402114479266569
6.115633698988130	0.401351196226558
6.157521601035995	0.400759144343571
6.199409503083858	0.400337111198519
6.241297405131722	0.400084234911241
